TranSFormer: Slow-Fast Transformer for Machine Translation

Learning multiscale Transformer models has been evidenced as a viable approach to augmenting machine translation systems. Prior research has primarily focused on treating subwords as basic units in developing such systems. However, the incorporation of fine-grained character-level features into multiscale Transformer has not yet been explored. In this work, we present a \textbf{S}low-\textbf{F}ast two-stream learning model, referred to as Tran\textbf{SF}ormer, which utilizes a ``slow'' branch to deal with subword sequences and a ``fast'' branch to deal with longer character sequences. This model is efficient since the fast branch is very lightweight by reducing the model width, and yet provides useful fine-grained features for the slow branch. Our TranSFormer shows consistent BLEU improvements (larger than 1 BLEU point) on several machine translation benchmarks.

==> Figure/data/baseline_average_len_bleu.csv <==
len bleu
1 20.90
2 23.27
3 27.41
4 27.43
5 28.27
6 23.04

==> Figure/data/new_wmt_ende_subword_len.csv <==
x y
0 0
1 0.9156397700255017
2 0.05235083105349674
3 0.02257881882242954
4 0.006597421161803436
5 0.0017807559540678022
6 0.0005988104633711733
7 0.00024094378101732875
8 0.00010569470978691446
9 4.8963721581006866e-05
10 2.62519521642053e-05
11 1.3165604993454184e-05
12 7.335751812406245e-06
13 3.522569897914163e-06
14 2.3425089821129186e-06
15 1.4442536581448068e-06
16 9.158681734576824e-07
17 6.340625816245494e-07
18 5.459983341766952e-07
19 2.289670433644206e-07
20 1.9374134438527896e-07
21 2.201606186196352e-07
22 1.320963711717811e-07
23 1.4090279591656652e-07
24 1.320963711717811e-07
25 1.144835216822103e-07
26 1.320963711717811e-07
27 8.806424744785408e-08
28 7.045139795828326e-08
29 7.925782270306867e-08
30 2.6419274234356223e-08
31 3.522569897914163e-08
32 1.7612849489570814e-08
33 3.522569897914163e-08
34 3.522569897914163e-08
35 8.806424744785407e-09
36 8.806424744785407e-09
37 1.7612849489570814e-08
38 8.806424744785407e-09
40 1.7612849489570814e-08
43 8.806424744785407e-09
44 8.806424744785407e-09
45 8.806424744785407e-09
46 2.6419274234356223e-08
47 8.806424744785407e-09
49 8.806424744785407e-09
55 8.806424744785407e-09
87 8.806424744785407e-09


==> Figure/data/new_wmt_ende_word_len.csv <==
x y
0 0
1 0.13388920954059877
2 0.15739578520989145
3 0.17246229221020654
4 0.1293935297083858
5 0.0871980915420807
6 0.07783962725574368
7 0.07170918437888198
8 0.05445840223626827
9 0.044793218982495116
10 0.03092328494437774
11 0.018062109247926044
12 0.010309047386138652
13 0.006156404217009328
14 0.002706945257326373
15 0.0012115086585648732
16 0.0005297328676730766
17 0.0003287174164486049
18 0.00021891891273062046
19 0.0001828477969759794
20 7.921379057934475e-05
21 4.42963164662706e-05
22 3.0003489105483884e-05
23 1.9990584170662876e-05
24 1.7833010108190452e-05
25 9.951259961607511e-06
26 6.507947886396416e-06
27 5.345499820084743e-06
28 4.500083044585343e-06
29 2.6419274234356224e-06
30 2.395347530581631e-06
31 1.814123497425794e-06
32 1.0127388456503219e-06
33 8.982553239681116e-07
34 6.604818558589056e-07
35 5.724176084110515e-07
36 6.957075548380472e-07
37 3.874826887705579e-07
38 2.9941844132270386e-07
39 1.320963711717811e-07
40 3.0822486606748927e-07
41 1.144835216822103e-07
42 1.4090279591656652e-07
43 6.164497321349786e-08
44 1.2328994642699572e-07
45 1.320963711717811e-07
46 7.925782270306867e-08
47 1.2328994642699572e-07
48 7.925782270306867e-08
49 4.403212372392704e-08
50 3.522569897914163e-08
51 6.164497321349786e-08
52 1.7612849489570814e-08
53 3.522569897914163e-08
54 2.6419274234356223e-08
55 2.6419274234356223e-08
56 2.6419274234356223e-08
59 2.6419274234356223e-08
60 3.522569897914163e-08
61 3.522569897914163e-08
63 3.522569897914163e-08
64 1.7612849489570814e-08
66 1.7612849489570814e-08
68 8.806424744785407e-09
70 2.6419274234356223e-08
71 3.522569897914163e-08
72 8.806424744785407e-09
73 8.806424744785407e-09
74 2.6419274234356223e-08
75 1.7612849489570814e-08
76 1.320963711717811e-07
77 1.7612849489570814e-08
78 1.7612849489570814e-08
82 8.806424744785407e-09
87 8.806424744785407e-09
88 1.7612849489570814e-08
103 8.806424744785407e-09
110 8.806424744785407e-09
121 8.806424744785407e-09
158 8.806424744785407e-09
173 8.806424744785407e-09
187 8.806424744785407e-09


==> Figure/data/our_average_len_bleu.csv <==
len bleu
1 31.97
2 21.96
3 28.05
4 28.05
5 28.52
6 24.98

==> Figure/data/wmt_ende_subword_len.csv <==
word-len,number
1,103974064
2,5944618
3,2563903
4,749160
5,202211
6,67997
7,27360
8,12002
9,5560
10,2981
11,1495
12,833
13,400
14,266
15,164
16,104
17,72
18,62
19,26
20,22
21,25
22,15
23,16
24,15
25,13
26,15
27,10
28,8
29,9
30,3
31,4
32,2
33,4
34,4
35,1
36,1
37,2
38,1
40,2
43,1
44,1
45,1
46,3
47,1
49,1
55,1
87,1


==> Figure/data/wmt_ende_word_len.csv <==
word-len,number
1,15203583
2,17872836
3,19583690
4,14693083
5,9901645
6,8838959
7,8142826
8,6183940
9,5086425
10,3511446
11,2051015
12,1170628
13,699081
14,307383
15,137571
16,60153
17,37327
18,24859
19,20763
20,8995
21,5030
22,3407
23,2270
24,2025
25,1130
26,739
27,607
28,511
29,300
30,272
31,206
32,115
33,102
34,75
35,65
36,79
37,44
38,34
39,15
40,35
41,13
42,16
43,7
44,14
45,15
46,9
47,14
48,9
49,5
50,4
51,7
52,2
53,4
54,3
55,3
56,3
59,3
60,4
61,4
63,4
64,2
66,2
68,1
70,3
71,4
72,1
73,1
74,3
75,2
76,15
77,2
78,2
82,1
87,1
88,2
103,1
110,1
121,1
158,1
173,1
187,1

